Recover Subjective Quality Scores from Noisy Measurements

Simple quality metrics such as PSNR are known to not correlate well with subjective quality when tested across a wide spectrum of video content or quality regime. Recently, efforts have been made in designing objective quality metrics trained on subjective data (e.g. VMAF), demonstrating better correlation with video quality perceived by human. Clearly, the accuracy of such a metric heavily depends on the quality of the subjective data that it is trained on. In this paper, we propose a new approach to recover subjective quality scores from noisy raw measurements, using maximum likelihood estimation, by jointly estimating the subjective quality of impaired videos, the bias and consistency of test subjects, and the ambiguity of video contents all together. We also derive closed-from expression for the confidence interval of each estimate. Compared to previous methods which partially exploit the subjective information, our approach is able to exploit the information in full, yielding tighter confidence interval and better handling of outliers without the need for z-scoring or subject rejection. It also handles missing data more gracefully. Finally, as side information, it provides interesting insights on the test subjects and video contents.

==> README.txt <==
LaTeX Templates for DCC Manuscripts

Files:
- dccpaper.cls: LaTeX class file
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- dcc_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file dcc_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, dcc_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).

